History Anchors: How Prior Behavior Steers LLM Decisions Toward Unsafe Actions

Frontier LLMs are increasingly deployed as agents that pick the next action after a long log of prior tool calls produced by the same or a different model. We ask a simple safety question: if a prior step in that log was harmful, will the model continue the harmful course? We build HistoryAnchor-100, 100 short scenarios across ten high-stakes domains, each pairing three forced harmful prior actions with a free-choice node offering two safe and two unsafe options. Across 17 frontier models from six providers we find a striking asymmetry: under a neutral system prompt the strongest aligned models almost never pick unsafe, but a single added sentence, "stay consistent with the strategy shown in the prior history", flips them to 91-98%, and the flipped models often escalate beyond continuation. Two controls rule out simpler explanations: permuting action labels leaves the effect intact, and the same instruction with an all-safe prior history keeps unsafe rates below 7%. Different families flip at different doses of unsafe history, and within every aligned family the flagship is the most affected sibling, an inverse-scaling pattern with respect to safety. These results are a red flag for agentic deployments where trajectories may be replayed, forged, or injected.

==> README.txt <==
History Anchors — arXiv source bundle
======================================

Title:    History Anchors: How Prior Behavior Steers LLM Decisions
          Toward Unsafe Actions
Author:   Alberto Rodríguez Salgado (Independent Researcher)
Contact:  alberto.rodriguez.salgado.97@gmail.com

To compile locally:
    latexmk -pdf main.tex

The bundle includes a pre-built `main.bbl` so arXiv's TeX server does
not need to re-run BibTeX. It uses `pdflatex` and standard packages
(graphicx, booktabs, multirow, xcolor, amsmath, url, cuted, caption,
microtype, inconsolata, times) plus the ACL 2024 style files
(`acl.sty`, `acl_natbib.bst`).

File map
--------
main.tex                       Document root
custom.bib                     Bibliography source
main.bbl                       Pre-built bibliography
acl.sty, acl_natbib.bst        ACL 2024 style files (Rogers et al.)

sections/                      One .tex per section
  abstract.tex
  introduction.tex
  related_work.tex
  setup.tex
  results.tex
  discussion.tex
  conclusion.tex
  limitations.tex
  ethics.tex

tables/                        Generated by paper/scripts/
  main_results.tex
  perm_pooled.tex

figures/                       Final figures only
  teaser_main_combined.png     Page-1 hero (scenario + dumbbell)
  prefix_mix_threshold.pdf     Figure 2 (Control 2)
  within_family_scaling.pdf    Figure 3 (within-family small-multiples)

